Updated theoretical Period-Age and Period-Age-Color relations for Galactic Classical Cepheids: an application to the Gaia DR2 sample

Updated evolutionary and pulsational model predictions are combined in order to interpret the properties of Galactic Classical Cepheids in the Gaia Data Release 2. In particular, the location of the instability strip boundaries and the analytical relations connecting pulsation periods to the intrinsic stellar parameters are combined with evolutionary tracks to derive reliable and accurate period-age, and the first theoretical period-age-color relations in the Gaia bands for a solar chemical abundance pattern ($Z$=$0.02$, $Y$=$0.28$). The adopted theoretical framework takes into account possible variations in the mass-luminosity relation for the core helium-burning stage as due to changes in the core convective overshooting and/or mass loss efficiency, as well as the impact on the instability strip boundaries due to different assumptions for superadiabatic convection efficiency. The inferred period-age and period-age-color relations are applied to a selected sample of both fundamental and first overtone Gaia Cepheids, and individual ages for the various adopted theoretical scenarios are derived. The retrieved age distributions confirm that a variation in the efficiency of superadiabatic convection in the pulsational model computations has a negligible effect, whereas a brighter Mass-Luminosity relation, as produced by mild overshooting, rotation or mass loss, implies significantly older age predictions. Moreover, older Cepheids are found at larger Galactocentric distances, while first overtone Cepheids are found to be systematically older than the fundamental ones. The comparison with independent age distribution analysis in literature supports the predictive capability of current theoretical framework.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
